EOS-dependent millihertz quasi-periodic oscillation in low-mass X-ray binary

We studied the frequency and critical mass accretion rate of millihertz quasi-periodic oscillations (mHz QPOs) using a one-zone X-ray burst model. The surface gravity is specified by two kinds of equation of states: neutron star (NS) and strange star (SS). The base flux, $Q_{b}$, is set in the range of 0-2 MeV nucleon$^{-1}$. It is found that the frequency of mHz QPO is positively correlated to the surface gravity but negatively to the base heating. The helium mass fraction has a significant influence on the oscillation frequency and luminosity. The observed 7-9 mHz QPOs can be either explained by a heavy NS/light SS with a small base flux or a heavy SS with a large base flux. As base flux increases, the critical mass accretion rate for marginally stable burning is found to be lower. Meanwhile, the impact of metallicity on the properties of mHz QPOs was investigated using one-zone model. It shows that both the frequency and critical mass accretion rate decrease as metallicity increases. An accreted NS/SS with a higher base flux and metallicity, combined with a lower surface gravity and helium mass fraction, could be responsible for the observed critical mass accretion rate ($\dot{m}\simeq 0.3\dot{m}_{\rm Edd}$). The accreted fuel would be in stable burning if base flux is over than $\sim$2 MeV nucleon$^{-1}$. This finding suggests that the accreting NSs/SSs in low-mass X-ray binaries showing no type I X-ray bursts possibly have a strong base heating.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
